High resolution near-infrared spectroscopy of a flare around the ultracool dwarf vB 10

We present high-resolution observations of a flaring event in the M8 dwarf vB 10 using the near-infrared Habitable zone Planet Finder (HPF) spectrograph on the Hobby Eberly Telescope (HET). The high stability of HPF enables us to accurately subtract a VB 10 quiescent spectrum from the flare spectrum to isolate the flare contributions, and study the changes in the relative energy of the Ca II infrared triplet (IRT), several Paschen lines, the He 10830 \AA~ triplet lines, and select iron and magnesium lines in HPF`s bandpass. Our analysis reveals the presence of a red asymmetry in the He 10830 \AA~ triplet; which is similar to signatures of coronal rain in the Sun. Photometry of the flare derived from an acquisition camera before spectroscopic observations, and the ability to extract spectra from up-the-ramp observations with the HPF infrared detector, enables us to perform time-series analysis of part of the flare, and provide coarse constraints on the energy and frequency of such flares. We compare this flare with historical observations of flares around vB 10 and other ultracool M dwarfs, and attempt to place limits on flare-induced atmospheric mass loss for hypothetical planets around vB 10.

==> Table2_Flare1Fluxes.csv <==
Line,HPFIndex,WlVac,WlAir,Flux715.743,Flux715.754,Gaussian,Lorentzian,Luminosity_T1,Luminosity_T2
Ca II,3,8500.4,8498,3.01,2.08,1,0,12.04,8.32
Ca II,4,8544.4,8542.1,3.02,2.27,1,0,12.08,9.08
Ca II,5,8664.5,8662.1,2.31,1.87,1,0,9.24,7.48
Fe I,5,8691,8688.6,0.208,0.152,1,0,0.83,0.61
Pa 12,5,8752.9,8750.3,0.296,0.224,0,1,1.18,0.9
Mg I,6,8809.2,8806.8,0.215,0.248,1,0,0.86,0.99
Fe I,6,8826.6,8824.2,0.214,0.213,1,0,0.86,0.85
Pa 11,6,8865.2,8862.9,0.524,0.402,0,1,2.1,1.61
Pa 7,14,10052.1,10049.4,1.48,0.999,0,1,5.92,4
He I,19,10832.1,10829.1,1.28,1.1,0,1,5.12,4.4
He I,19,10833.2,10830.2,1.54,1.42,0,1,6.16,5.68
He I,19,10833.3,10830.3,1.54,1.42,0,1,6.16,5.68
Pa 6,19,10941.1,10938.1,1.75,1.08,0,1,7,4.32

